A geostatistical analysis of multiscale metallicity variations in galaxies -- III. Spatial resolution and data quality limits

Geostatistical methods are powerful tools for understanding the spatial structure of the metallicity distribution of galaxies, and enable construction of accurate predictive models of the 2D metallicity distribution. However, so far these methods have only been applied to very high spatial resolution metallicity maps, leaving it uncertain if they will work on lower quality data. In this study, we apply geostatistical techniques to high-resolution spectroscopic maps of three local galaxies convolved to eight different spatial resolutions ranging from ~40pc to ~1 kpc per pixel. We fit a geostatistical model to the data at all resolutions, and find that for metallicity maps where small scale structure is visible by eye (with > ~10 resolution elements per Re), all parameters, including the metallicity correlation scale, can be recovered accurately. At all resolutions tested, we find that point metallicity predictions from such a geostatistical model outperform a circularly symmetric metallicity gradient model. We also explore dependence on the number of data points, and find that N > ~100 spatially resolved metallicity values are sufficient to train a geostatistical model that yields more accurate metallicity predictions than a radial gradient model. Finally, we investigate the potential detrimental effects of having spaxels smaller than an individual Hii region by repeating our analysis with metallicities integrated over Hii regions. We see that spaxel-based measurements have more noise, as expected, but the underlying spatial metallicity distribution can be recovered regardless of whether spaxels or integrated regions are used.

==> GG3_rejoinder.txt <==
Response to the referee report 

We appreciate the thoughtful review of our manuscript and we would like to express
our gratitude for the constructive feedback. We have carefully considered each
of the comments and have made corresponding revisions to improve the clarity
and robustness of our analysis. We address each of the points below:


> (1) The author claims that the geostatistical model outperforms the radial
> gradient model in the sense that the error is smaller in the former. How is
> this error defined? Is it the median absolute deviation over all pixels?

Yes, this is correct. We have clarified this in Section 4.1 where this metric 
is first introduced.

> If so, I think the comparison between the two models is somewhat misleading.
> As a 1D model, the radial gradient model is only used to describe radial
> metallicity distribution. Applying it to a 2D image would not capture any
> azimuthal metallicity variation, leading to larger errors by construction.
> Therefore, I’m not fully convinced that figures like Figure 6 can be used to
> constrain the resolution requirement for geostatistical methods (N>100). A
> fair comparison I would suggest is for the two models to compare their
> prediction accuracy of the same parameters, Zc and ∇Z, and see if one
> outperforms the other.

We thank the referee for raising this point. We agree that the radial model is
incomplete, and is not capable of capturing azimuthal variations in the
metallicity profiles of galaxies. In fact, the metrics we use quantify the
severity of this shortcoming in real data. 

Comparing the accuracy of the predictions of the large-scale parameters Z_char 
(see below) and ∇Z may be informative. However, the accuracy of the parameters
computed by each method cannot be measured, as there is no clear definitive way
to establish an unambiguous "ground truth" for the values of these parameters,
especially if the classical and geostatistical models do not agree on what these 
parameters ought to be at high resolution.

Cross-validation is a well-established tool in the statistical literature for 
assessing the ability of a model to generalise to unknown data points (Field et 
al. 2012, 7.7.2.) and has been recently recommended by astrostatisticians as a 
good empirical method for model selection (Hogg+Villar 2021). Finding accurate 
predictions of the metallicity of a galaxy at specific points is often of 
scientific interest, too -- for example, accurate estimates of the metallicity
at the site of many standard candles is required in order to calibrate their
period-luminosity relations (e.g. Ripepi et al. 2020 for Cepheids, Bhardwaj et
al. 2023 for RR Lyrae). In this example, the predictive accuracy of metallicity
models is directly linked to the precision of local universe measurements of the
Hubble constant, which demonstrates the broad implications and benefits from
accurate point estimates of the metallicity in an observed galaxy. 

To address the referee comment, we expanded the text in Section 4.2. to include
the argument above and to justify our decision to use the  predictive accuracy
of the model as measured by 10-fold cross validation as our figure of merit for
model performance. We have also expanded the discussion to mention the merits
of providing accurate point predictions of metallicity for cosmology.

> (2) There is significant degeneracy between Zc and ∇Z. As the authors explain
> in the text, this is expected as raising ∇Z and lowering Zc have similar
> effects. Is it possible to reduce the degeneracy by alternative parameters
> such as <Z> and ∇Z, where <Z> is the mean metallicity? I’m wondering if this
> plays a role in the puzzling behavior of |∇Z| decreasing at higher resolutions
> (which is counterintuitive as coarsening should flatten the gradient): it
> seems that as ∇Z increases (i.e., flatter gradient), Zc also decreases, which
> could have been caused by the issue of degeneracy.

The referee raises a good point. In light of this suggestion, we searched the 
literature, and found that the strong anticorrelation between the central
metallicity and the metallicity gradient has been noted before (e.g. Zaritsky et
al. 1994 -- see new discussion in Section 3.3). To reduce this degeneracy, we now
fit a linear model to the metallicity gradient parameterised in an alternative
way, fitting the metallicity at a characteristic radius of 0.4 R_25 (as has been
done in the literature before), in agreement with the referee's suggestion. We 
found that the magnitude of the anticorrelation between the metallicity at R_25
and the metallicity gradient is far smaller than the magnitude of the
anticorrelation between the central metallicity and the metallicity gradient,
for all galaxies, at all resolutions tested, regardless of the metallicity 
diagnostic used, or the method used to select Hii regions/spaxels. Furthermore,
the reduced anticorrelation between these two parameters improved efficiency 
and computational time for fitting the parameters using Monte Carlo methods.
In particular, the final convergence of the chains is far less sensitive to
the priors and initial conditions used than was done before. We therefore
sincerely thank the referee for this suggestion, as it has not only improved 
this paper, but will improve the methodology discussed in this paper in all 
future studies it is used in. All Figures in the text and all relevant discussion 
has been updated to use this new parameterisation of the linear metallicity 
gradient model.

> (3) I’m puzzled not only by the flattening of metallicity at a higher
> resolution but also by its absolute value. In Figures 8 and A3, the gradient
> becomes zero or even slightly positive! Have the authors explored alternative
> large-scale distribution other than Equation 3? For example, including
> higher-order terms beyond the gradient? Real galaxies do not always have a
> constant gradient. For example, some galaxies have flattened metallicity at
> the center. Perhaps a linear model is not good enough to describe the radial
> metallicity distribution.

We appreciate the suggestion to explore alternative large-scale distribution
models beyond a simple metallicity gradient. To decide whether such alternate
models were appropriate for NGC 5236, we searched the literature for other
spatio-chemical analyses of this galaxy. We found that Bresolin et al. 2009 find
the metallicity profile of galaxy to be better fit by a broken linear function.
However, the radius of the break that they fit is at the edge of the extent of
our TYPHOON psuedo-datacube, so such a model would not improve the fit for this
data set.

Our new Figure 9 (discussed below) shows that there is no evidence for a 
flattening of the chemical profile in the central regions of this data when RS32
is used as the metallicity diagnostic. Similar plots constructed for our
alternative metallicity diagnostics (attached as supplementary figures) show 
that there is no central flattening of the metallicity profile for this galaxy
with any of our diagnostics chosen. We have expanded on our exposition in
Section 4.2.1. to make this point clear.

> (4) It would be useful to show the radial profile from the predicted
> metallicity distribution overplotted with Equation 3 with the best-fit
> parameters Zc and ∇Z. This would allow us to judge the goodness of fit by eye
> and see if a linear model is a reasonable model to fit the data on large
> scales. In particular, doing so at different resolutions could probably shed
> light on why the metallicity profile flattens at high resolutions.

We thank the referee for suggesting this new Figure. The revised manuscript's new 
Figure 9 shows the metallicity profiles for our reference galaxy and our rebinned
psuedo-IFS datacubes, fit with the newly-parameterised Equation 3. This new figure
has been very useful for clarifying for our interpretation of this effect. In fact,
from the Figure, it is clear that both a flat metallicity profile and a slightly
negative metallicity profile are consistent with the data at native resolution, 
where the error bars on the measured metallicity values are greater than at 
coarser resolutions. A detailed discussion has been added in Section 4.2.

> (5) I’m not sure if it is appropriate to call ϕ the “metal mixing scale”. I
> understand that metal mixing plays an important role in the metallicity
> distribution, but it certainly is not the only factor. For example, the
> spatial clustering of star formation should also play a role in determining
> how clumpy or clustered the metallicity distribution is, and the competition
> between the distribution of metal enrichment and the efficiency of metal
> mixing determines the correlation function of metallicity.

We thank the referee for this insightful feedback. In light of this suggestion
we have updated the text as necessary. We now refer to this parameter as the 
"metallicity correlation scale".

> (6) I think the readers would benefit from a bit more introduction to the
> method. I understand this is the third paper in a series, but the readers
> should be given enough information on the method without reading the first two
> papers. For example, what is a semivariogram and why is it a useful quantity
> to show? A few more sentences that explain the key concepts can be very useful
> for general readers.

We agree that the previous iteration of this manuscript relied substantially on 
the reader's familiarity with the previous two papers in this series. To make the
current work more independent, we have added a new Appendix B, which gives 
essential background on the two mathematical techniques used in this work that 
were not previously defined; namely, the semivariogram and universal kriging,
with many references to classic geostatistics textbooks for further reading.

> (7) Can the authors briefly comment on the differences between the
> geostatistical method and the two-point correlation function that is commonly
> used in cosmology and turbulence analysis? Indeed, one could construct the
> two-point correlation function or the power spectrum to study the spatial
> variations of metallicity, which is presumably a more established method in
> astronomy. What are the advantages of the geostatistical method over the
> existing methods?

We thank the referee for making this point, as the nature of the relationship
between the semivariogram, the two-point correlation function, and the power
spectrum is a frequently asked question to this astronomer. We have added a
discussion on the similarities and differences between these three approaches to
our new Appendix B1. In brief, all three methods attempt to capture the same
spatial information; but the two-point correlation function does not record the
amplitude of fluctuations, and the power spectrum has stricter requirements on 
the data on which it can be used.

In addition to the changes suggested by the referee, we have also modified the
text to include a discussion of the promise of using the next-generation of
ELTs, such at GMT/TMT/E-ELT, to perform a geostatistical analysis of galaxies at
cosmic noon. Such an analysis will be possible based on results presented
earlier in this paper, as these telescopes will be able to see galaxies with a 
local resolution of better than 52 parsecs per pixel at all redshifts. This 
result was absent from the original version of this manuscript as it is based on
a discussion that one of the authors recently had at a recent conference. We think
that this addition highlights an interesting possibility for future applications
of geostatistical methodology and thus improves the revised paper. 

